Fully Generalized Reactivity(1) Synthesis

Generalized Reactivity(1) (GR(1)) synthesis is a reactive synthesis approach in which the specification is split into two parts: a symbolic game graph, describing the safe transitions of a system, a liveness specification in a subset of Linear Temporal Logic (LTL) on top of it. Many specifications can naturally be written in this restricted form, and the restriction gives rise to a scalable synthesis procedure -- the reasons for the high popularity of the approach. For specifications even slightly beyond GR(1), however, the approach is inapplicable. This necessitates a transition to synthesizers for full LTL specifications, introducing a huge efficiency drop. This paper proposes a synthesis approach that smoothly bridges the efficiency gap from GR(1) to LTL by unifying synthesis for both classes of specifications. The approach leverages a recently introduced canonical representation of omega-regular languages based on a chain of good-for-games co-B\"uchi automata (COCOA). By constructing COCOA for the liveness part of a specification, we can then build a fixpoint formula that can be efficiently evaluated on the symbolic game graph. The COCOA-based synthesis approach outperforms standard approaches and retains the efficiency of GR(1) synthesis for specifications in GR(1) form and those with few non-GR(1) specification parts.

==> graphs_and_data/g1_cactus_data.csv <==
#,reboot,parity,strix
1,0.03,0.04,0.2
2,0.07,0.11,0.27
3,0.11,0.13,0.55
4,0.12,0.14,0.68
5,0.17,0.32,1.04
6,0.26,0.51,1.68
7,0.27,0.62,3.07
8,0.32,0.94,6.53
9,0.36,1.31,11.06
10,0.36,1.99,31.75
11,0.46,2.56,51.27
12,0.98,3.62719,156.99
13,1.02,4.38,236.46
14,1.52,5.14133,374.11
15,1.65,5.27,686.72
16,2.08,6.01,1043
17,2.19,7.89,1059.25
18,3.08,10.24,1074
19,3.29351,13.38,1193.4
20,3.59,30.72,
21,4.36,40.7476,
22,4.42,50.06,
23,4.64923,62.27,
24,6.76,66.34,
25,8.03,89.24,
26,10.57,91.26,
27,11.26,95.18,
28,14.6714,103.33,
29,19.98,112.72,
30,21.09,125.892,
31,23.68,126.74,
32,28.17,132.65,
33,32.39,171.46,
34,44.96,172.63,
35,45.12,181.65,
36,45.72,208.55,
37,48.34,344.026,
38,77.85,354.74,
39,100.28,371.25,
40,113.93,376.88,
41,126.702,559.84,
42,131.91,561.45,
43,156.91,653.15,
44,208.34,671.88,
45,257.56,764.2,
46,280.656,969.94,
47,400.33,1007.14,
48,478.37,1312.41,
49,622.03,1313.17,
50,632.68,1402.87,
51,670.33,1475.69,
52,678.508,1480.91,
53,1005.08,1602.59,
54,1044.16,2563.16,
55,1194.16,2979.19,
56,1310.1,3125.84,
57,1481.96,3152.65,
58,1501.18,,
59,1536.09,,
60,1538.73,,
61,1606.77,,
62,1814.57,,
63,2756.38,,
64,2880.1,,
65,3110.73,,


==> graphs_and_data/g2_slugs_vs_cocoa.csv <==
,bench_lift,slugs lift,reboot lift,reboot (fp) lift,,bench_amba,slugs_amba,reboot_amba,reboot (fp) amba,,bench_robot,slugs robot,reboot robot,reboot (fp) robot
,lift_gr_2,0.02,0.03,0.002,,amba_gr_2,0.28,0.26,0.219,,r_gr_1,5.33636,3.29351,3.26
,lift_gr_3,0.07,0.07,0.022,,amba_gr_3,4.74,2.08,2.032,,r_gr_2,17.8884,14.6714,14.615
,lift_gr_4,0.08,0.11,0.047,,amba_gr_4,8.04,8.03,7.986,,r_gr_3,39.5596,126.702,126.57
,lift_gr_5,0.08,0.17,0.132,,amba_gr_5,39.15,21.09,21.04,,r_gr_4,74.9945,280.656,279.889
,lift_gr_6,0.13,0.36,0.322,,amba_gr_6,80.18,45.72,45.656,,r_gr_5,133.383,678.508,673.245
,lift_gr_7,0.17,0.27,0.223,,amba_gr_7,105.63,208.34,208.197,,r_gr_6,225.776,1044.16,1014.53
,lift_gr_8,0.19,0.32,0.244,,amba_gr_8,107.62,156.91,156.762,,r_gr_7,401.508,1538.73,1380.84
,lift_gr_9,0.4,1.02,0.883,,amba_gr_9,374.18,632.68,632.335,,r_gr_8,448.137,3110.73,2515
,lift_gr_10,0.76,1.52,1.299,,amba_gr_10,544.28,1481.96,1481.53,,,,,
,lift_gr_11,0.73,2.19,1.826,,amba_gr_11,1666.59,1606.77,1606.04,,,,,
,lift_gr_12,0.91,3.59,2.926,,amba_gr_12,1624.83,1194.16,1193.19,,,,,
,lift_gr_13,1.22,4.42,3.288,,amba_gr_13,1667.08,3600,3600,,,,,
,lift_gr_14,1.41,6.76,4.44,,amba_gr_14,3600,1536.09,1533.14,,,,,
,lift_gr_15,1.83,11.26,5.924,,amba_gr_15,3600,1814.57,1808.51,,,,,
,lift_gr_16,1.57,19.98,6.506,,,,,,,,,,
,lift_gr_17,2.55,48.34,14.88,,,,,,,,,,
,lift_gr_18,2.92,113.93,12.748,,,,,,,,,,
,lift_gr_19,3.9,257.56,26.418,,,,,,,,,,
,lift_gr_20,6.13,670.33,16.963,,,,,,,,,,

==> graphs_and_data/g3_cocoa_vs_parity.csv <==
,bench_lift,reboot (fp) lift,parity (fp) lift,,,bench_amba,reboot (fp) amba,parity (fp) amba,,,bench_robot,reboot (fp) robot,parity (fp) robot,,,bench_lift+,reboot (fp) lift+,parity (fp) lift+,,,bench_amba+,reboot (fp) amba+,parity (fp) amba+,,,bench_robot+,reboot (fp) robot+,parity (fp) robot+
,lift_gr_2,0.002,0.005,,,amba_gr_2,0.219,0.273,,,r_gr_1,3.26,3.597,,,2,0.091,0.099,,,2,44.989,208.497,,,1,4.58,5.084
,lift_gr_3,0.022,0.067,,,amba_gr_3,2.032,4.331,,,r_gr_2,14.615,40.695,,,3,0.407,0.887,,,3,477.892,969.876,,,2,1004.75,1312.27
,lift_gr_4,0.047,0.067,,,amba_gr_4,7.986,13.346,,,r_gr_3,126.57,125.812,,,4,0.287,0.446,,,4,1499.84,3600,,,3,2754.67,3600
,lift_gr_5,0.132,0.595,,,amba_gr_5,21.04,132.582,,,r_gr_4,279.889,343.913,,,5,0.916,5.24,,,,,,,,,,
,lift_gr_6,0.322,1.962,,,amba_gr_6,45.656,126.687,,,r_gr_5,673.245,1312.93,,,6,1.547,5.969,,,,,,,,,,
,lift_gr_7,0.223,2.524,,,amba_gr_7,208.197,354.632,,,r_gr_6,1014.53,1601.76,,,7,2.898,10.183,,,,,,,,,,
,lift_gr_8,0.244,1.255,,,amba_gr_8,156.762,371.141,,,r_gr_7,1380.84,3600,,,8,4.042,7.8,,,,,,,,,,
,lift_gr_9,0.883,30.635,,,amba_gr_9,632.335,1402.62,,,r_gr_8,2515,3600,,,9,9.956,62.105,,,,,,,,,,
,lift_gr_10,1.299,49.929,,,amba_gr_10,1481.53,1475.35,,,,,,,,10,22.602,94.852,,,,,,,,,,
,lift_gr_11,1.826,91.017,,,amba_gr_11,1606.04,3125.27,,,,,,,,11,26.31,170.67,,,,,,,,,,
,lift_gr_12,2.926,112.284,,,amba_gr_12,1193.19,3151.9,,,,,,,,12,28.791,179.732,,,,,,,,,,
,lift_gr_13,3.288,65.429,,,amba_gr_13,3600,3600,,,,,,,,13,37.165,557.073,,,,,,,,,,
,lift_gr_14,4.44,101.364,,,amba_gr_14,1533.14,3600,,,,,,,,14,62.62,1468.91,,,,,,,,,,
,lift_gr_15,5.924,84.908,,,amba_gr_15,1808.51,3600,,,,,,,,15,65.849,734.559,,,,,,,,,,
,lift_gr_16,6.506,158.96,,,,,,,,,,,,,16,60.305,587.882,,,,,,,,,,
,lift_gr_17,14.88,526.561,,,,,,,,,,,,,17,221.682,2809.24,,,,,,,,,,
,lift_gr_18,12.748,280.254,,,,,,,,,,,,,18,180.074,2136.46,,,,,,,,,,
,lift_gr_19,26.418,439.001,,,,,,,,,,,,,19,199.713,3600,,,,,,,,,,
,lift_gr_20,16.963,342.932,,,,,,,,,,,,,20,271.044,3600,,,,,,,,,,
